Pre-Trained Language-Meaning Models for Multilingual Parsing and Generation

Pre-trained language models (PLMs) have achieved great success in NLP and have recently been used for tasks in computational semantics. However, these tasks do not fully benefit from PLMs since meaning representations are not explicitly included in the pre-training stage. We introduce multilingual pre-trained language-meaning models based on Discourse Representation Structures (DRSs), including meaning representations besides natural language texts in the same model, and design a new strategy to reduce the gap between the pre-training and fine-tuning objectives. Since DRSs are language neutral, cross-lingual transfer learning is adopted to further improve the performance of non-English tasks. Automatic evaluation results show that our approach achieves the best performance on both the multilingual DRS parsing and DRS-to-text generation tasks. Correlation analysis between automatic metrics and human judgements on the generation task further validates the effectiveness of our model. Human inspection reveals that out-of-vocabulary tokens are the main cause of erroneous results.

==> tacl-notes.txt <==
- The training methods proposed in section 3 seem not novel enough. To my understanding, most of them are basically different combinations of inputs and outputs. But, this work gives no justification for why these methods are sufficient or whether there are some alternatives

- Furthermore, I was wondering about the existence of training methods
(e.g., training objectives) that can directly utilize any structural
information from DRS. Otherwise, what's unique about the proposed method?
Is there work that does training exploiting the structural information of abstract representations specfically?

- The model performance does not sufficiently support the main claim of this work. For example, Tables 3 and 4 show mixed results on the values of adding structural information, and it's not completely clear about the advantages of the proposed work, which may suggest further work on modeling needs to be done.
